Collaborative Conversation in Safe Multimodal Human-Robot Collaboration

In the context of Human-Robot Collaboration (HRC), it is crucial that the two actors are able to communicate with each other in a natural and efficient manner. The absence of a communication interface is often a cause of undesired slowdowns. On one hand, this is because unforeseen events may occur, leading to errors. On the other hand, due to the close contact between humans and robots, the speed must be reduced significantly to comply with safety standard ISO/TS 15066. In this paper, we propose a novel architecture that enables operators and robots to communicate efficiently, emulating human-to-human dialogue, while addressing safety concerns. This approach aims to establish a communication framework that not only facilitates collaboration but also reduces undesired speed reduction. Through the use of a predictive simulator, we can anticipate safety-related limitations, ensuring smoother workflows, minimizing risks, and optimizing efficiency. The overall architecture has been validated with a UR10e and compared with a state of the art technique. The results show a significant improvement in user experience, with a corresponding 23% reduction in execution times and a 50% decrease in robot downtime.

==> review_comments.txt <==
Although the work presents clear innovations over the
previous work by Ferrari et al. I have the impression that
its presentation is a bit superficial.
-The introduction is too general. Already in the first
sentence it is said that "HRC is rapidly becoming a
cornerstone of modern society." As much as I share this
desire it is a bit of a strong statement, let's say we are
all working on it. The papers cited are random, a survey on
cleaning robots is not the most apt reference for talking
about collaborative robots in the home environment.

- cambia citazione
DF: removed

--------------------------------------

- It is not clear how gestures/commands such as "place
object there" are processed by the model, how is "there"
spatially processed ? From the paper and the video it seems
that the robot places the object at the point indicated. Is
it possible to indicate any point or are there predefined
zones? It may be a punctilious observation but it is a
detail that adds value to the work.

- metti una frasina che chiarifica
DF: done

--------------------------------------------------------------------

The questionnaire submitted to the subjects is not
appropriately described. It is unclear whether it was taken
from the literature and what questions it seeks to answer.
Scales such as "Overall Satisfaction" mean little. I accept
 the small number of participants but no statistical tests
were performed on the questionnaires (if done report
results). 

Overall I find the work interesting but the exposition
bordering on sufficiency.

- metti due righe per l'anove nel p-value.
DF: done, added table

--------------------------------------------------------------------

It is important that the authors mention that proactive
communication is only one of the mechanisms serving to
anticipate. It is misleading for the reader to mention that
it is the only one. However, is definitely an important
one. The motivation of the study is clear from the
beginning and also supported by a reasonable amount of
other scientific contribution citations. 

- scrivilo
DF: done

--------------------------------------------------------------------

